Variational Gaussian Process Auto-Encoder for Ordinal Prediction of Facial Action Units

We address the task of simultaneous feature fusion and modeling of discrete ordinal outputs. We propose a novel Gaussian process(GP) auto-encoder modeling approach. In particular, we introduce GP encoders to project multiple observed features onto a latent space, while GP decoders are responsible for reconstructing the original features. Inference is performed in a novel variational framework, where the recovered latent representations are further constrained by the ordinal output labels. In this way, we seamlessly integrate the ordinal structure in the learned manifold, while attaining robust fusion of the input features. We demonstrate the representation abilities of our model on benchmark datasets from machine learning and affect analysis. We further evaluate the model on the tasks of feature fusion and joint ordinal prediction of facial action units. Our experiments demonstrate the benefits of the proposed approach compared to the state of the art.

==> contact.txt <==
Eleftheriadis, Stefanos, s.eleftheriadis@imperial.ac.uk, Imperial College London
Rudovic, Ognjen, orudovic@imperial.ac.uk, Imperial College London
Deisenroth, Marc Peter, m.deisenroth@imperial.ac.uk, Imperial College London
Pantic, Maja, m.pantic@imperial.ac.uk, Imperial College London / University of Twente


